From Little Things Big Things Grow: A Collection with Seed Studies for Medical Systematic Review Literature Search

Medical systematic review query formulation is a highly complex task done by trained information specialists. Complexity comes from the reliance on lengthy Boolean queries, which express a detailed research question. To aid query formulation, information specialists use a set of exemplar documents, called `seed studies', prior to query formulation. Seed studies help verify the effectiveness of a query prior to the full assessment of retrieved studies. Beyond this use of seeds, specific IR methods can exploit seed studies for guiding both automatic query formulation and new retrieval models. One major limitation of work to date is that these methods exploit `pseudo seed studies' through retrospective use of included studies (i.e., relevance assessments). However, we show pseudo seed studies are not representative of real seed studies used by information specialists. Hence, we provide a test collection with real world seed studies used to assist with the formulation of queries. To support our collection, we provide an analysis, previously not possible, on how seed studies impact retrieval and perform several experiments using seed-study based methods to compare the effectiveness of using seed studies versus pseudo seed studies. We make our test collection and the results of all of our experiments and analysis available at http://github.com/ielab/sysrev-seed-collection

==> graph/table_3.csv <==
Seed Type&Method&MAP&P@10&P@100&P@1000&R@10&R@100&R@1000&nDCG@10&nDCG@100&nDCG@1000&LR%
Single Pseudo&BM25-BOW&0.1214& 0.1539& 0.0696& 0.0156&0.1226& 0.4049& 0.6855& 0.1846& 0.2760& 0.3764& 0.6915
Single Pseudo&QLM-BOW&0.1671&0.2190&0.0829&0.0168&0.1646&0.4572&0.7059&0.2636&0.3377&0.4291&0.5966
Single Pseudo&SDR-BOW&0.1661&0.2165&0.0833&0.0168&0.1632&0.4638&0.7055&0.2599&0.3386&0.4286&0.6117
Single Pseudo&AES-BOW&0.1501&0.1932&0.0807&0.0169&0.1361&0.4349&0.7022&0.2345&0.3141&0.4110&0.6365
Single Pseudo&AES-BOW-P&0.1527&0.1965&0.0831&0.0170&0.1361&0.4455&0.7049&0.2349&0.3184&0.4134&0.6017
Single Pseudo&SDR-BOW-AES&0.1698&0.2185&0.0864&0.0172&0.1573&0.4710&0.7060&0.2615&0.3437&0.4328&0.6007
Single Pseudo&SDR-BOW-AES-P&0.1709&0.2165&0.0877&0.0172&0.1531&0.4726&0.7114&0.2596&0.3446&0.4337&0.5820
Multiple Pseudo&BM25-BOW&0.2045& 0.2253& 0.0712& 0.0154&0.1888& 0.4281& 0.6792&0.3145& 0.3817& 0.4758& 0.7073
Multiple Pseudo&QLM-BOW&0.3429&0.4629&0.1222&0.0190&0.2767&0.5531&0.7251&0.5934&0.5520&0.6174&0.5255 
Multiple Pseudo&SDR-BOW&0.3457&0.4726&0.1231&0.0189&0.2798&0.5630&0.7226&0.6027&0.5574&0.6196&0.5483
Multiple Pseudo&AES-BOW&0.2731& 0.3415& 0.1059& 0.0183&0.2228& 0.5041& 0.7147&0.4466& 0.4727& 0.5529& 0.6156
Multiple Pseudo&AES-BOW-P&0.2810& 0.3488& 0.1094& 0.0185&0.2260& 0.5202& 0.7179&0.4546& 0.4834& 0.5598& 0.5743
Multiple Pseudo&SDR-BOW-AES&0.3374&0.4464& 0.1201&0.0189&0.2666&0.5517&0.7211&0.5791& 0.5465& 0.6131&0.5672
Multiple Pseudo&SDR-BOW-AES-P&0.3344&0.4341& 0.1200&0.0189&0.2634&0.5538&0.7235&0.5662& 0.5439&0.6103&0.5426
Seed Studies&BM25-BOW&0.1153& 0.1300& 0.0595& 0.0151&0.1067& 0.3404& 0.6333& 0.1516& 0.2375& 0.3439& 0.7591
Seed Studies&QLM-BOW&0.2294&0.2850&0.0932&0.0169&0.2016&0.4614&0.6706&0.3370&0.3867&0.4655&0.5749
Seed Studies&SDR-BOW&0.2289&0.2800&0.0945&0.0169&0.2028&0.4695&0.6712&0.3253&0.3860&0.4619&0.6012
Seed Studies&AES-BOW&0.1784& 0.2250&0.0830& 0.0169&0.1644&0.4243&0.6657&0.2570&0.3276& 0.4184& 0.6390
Seed Studies&AES-BOW-P&0.1835& 0.2275&0.0860&0.0169&0.1614&0.4354&0.6667&0.2656&0.3381& 0.4248& 0.6008
Seed Studies&SDR-BOW-AES&0.2201&0.2650&0.0927&0.0171&0.1976&0.4615&0.6724&0.3151&0.3790&0.4581&0.5979
Seed Studies&SDR-BOW-AES-P&0.2198&0.2600&0.0912&0.0169&0.1972&0.4484&0.6680&0.3122&0.3732&0.4549&0.5750


==> graph/table_4.csv <==
Method&MAP&P@10&P@100&P@1000&R@10&R@100&R@1000&nDCG@10&nDCG@100&nDCG@1000&LR\%
BM25-BOW& 0.0936&0.0949&0.0421&0.0137&0.0943&0.3372&0.7767&0.1175&0.2074&0.3469& 0.7389
QLM-BOW&0.2672&0.2744&0.0813&0.0163&0.2453& 0.5483&0.8612&0.3490& 0.4269& 0.5326&0.5236
SDR-BOW& 0.2663& 0.2897& 0.0815&0.0159& 0.2592&0.5390&0.8529& 0.3503&0.4212&0.5244&0.5672
AES-BOW& 0.1886&0.1949&0.0690& 0.0165&0.1815&0.4619&0.8595&0.2466&0.3366&0.4668&0.5921
AES-BOW-P& 0.1950&0.2026&0.0700&0.0162&0.1906&0.4755&0.8530&0.2548&0.3459&0.4700&0.5514
SDR-BOW-AES& 0.2572&0.2513&0.0787&0.0164&0.2297&0.5210& 0.8675&0.3271&0.4136&0.5271&0.5521
SDR-BOW-AES-P& 0.2546&0.2487&0.0779&0.0164&0.2343&0.5224&0.8666&0.3266&0.4121&0.5245&0.5298

==> graph/table_5.csv <==
Method&MAP&Prec@100&Recall@100&nDCG@100&LR%
BM25-BOW&0.0208&0.0100&0.2045&0.0707&0.4606
QLM-BOW&0.1279&0.0212&0.3090&0.2104&0.3317
SDR-BOW&0.0921&0.0218&0.3055&0.1829&0.3514
AES-BOW&0.0474&0.0218&0.3167&0.1436&0.3412
AES-BOW-P&0.0602&0.0206&0.3111&0.1530&0.3329
SDR-BOW-AES&0.0898&0.0226&0.3199&0.1858&0.3257
SDR-BOW-AES-P&0.0871&0.0218&0.3149&0.1815&0.3214
